Joint Neural Network Equalizer and Decoder

Recently, deep learning methods have shown significant improvements in communication systems. In this paper, we study the equalization problem over the nonlinear channel using neural networks. The joint equalizer and decoder based on neural networks are proposed to realize blind equalization and decoding process without the knowledge of channel state information (CSI). Different from previous methods, we use two neural networks instead of one. First, convolutional neural network (CNN) is used to adaptively recover the transmitted signal from channel impairment and nonlinear distortions. Then the deep neural network decoder (NND) decodes the detected signal from CNN equalizer. Under various channel conditions, the experiment results demonstrate that the proposed CNN equalizer achieves better performance than other solutions based on machine learning methods. The proposed model reduces about $2/3$ of the parameters compared to state-of-the-art counterparts. Besides, our model can be easily applied to long sequence with $\mathcal{O}(n)$ complexity.

==> data/Data-GPC-SC-DL.dat <==

GPC-SC:
1.0005,0.16218
3.0007,0.11041
5.0005,0.05893
7.0034,0.024092
9.0009,0.006581
11.0006,0.0008667



DL:
1.0023,0.11249
3.0006,0.06807
5.0011,0.037199
7.0001,0.012483
9.005,0.0018068
11.0002,0.00019906


==> data/GPC-Fig.4.dat <==
-n=10

ML-BCJR:
0.0002,0.19762
0.9933,0.17347
1.9994,0.14596
2.9935,0.11735
3.9954,0.08732
4.9938,0.060452
5.9914,0.037744
6.9958,0.021036
8.0003,0.009967


Bayesian:
-0.0022,0.19161
0.9941,0.16777
1.9951,0.14076
2.9999,0.11377
4.0014,0.084257
4.995,0.057862
6.0006,0.035159
6.9959,0.018857
8.0033,0.008719

-n=20
ML-BCJR:
0.0028,0.16968
0.9941,0.1461
1.9999,0.11842
2.9927,0.08969
3.9945,0.06293
4.993,0.039517
6,0.021032
6.9996,0.009484
7.9994,0.0035079

Bayesian:






Perfect CSI:
-0.0008,0.14314
0.9932,0.11786
1.9994,0.09275
2.9927,0.06765
3.9999,0.045117
4.9936,0.026561
6.0009,0.013296
6.9932,0.0054274
8.0021,0.0017926


Start Training:
CNN_Net(
  (features): Sequential(
    (0): Conv1d(1, 16, kernel_size=(3,), stride=(1,), padding=(1,))
    (1): ReLU(inplace)
    (2): Conv1d(16, 32, kernel_size=(3,), stride=(1,), padding=(1,))
    (3): ReLU(inplace)
    (4): Conv1d(32, 16, kernel_size=(3,), stride=(1,), padding=(1,))
    (5): ReLU(inplace)
    (6): Conv1d(16, 1, kernel_size=(3,), stride=(1,), padding=(1,))
  )
)

Test Length:128  Channel h:[ 0.3482  0.8704  0.3482] ISI:True  Non-linear:False Test Num:50000
without cnn: 0.6975518861965544
with cnn: 0.3619056003651395
SNR=0  BER=0.15829703125
SNR=0  BER_cnn=0.145218125

without cnn: 0.6495968266788611
with cnn: 0.31577490573444406
SNR=1  BER=0.1410403125
SNR=1  BER_cnn=0.119944375

without cnn: 0.6090225163197509
with cnn: 0.26795222432354465
SNR=2  BER=0.124973125
SNR=2  BER_cnn=0.09390765625

without cnn: 0.5748213778552054
with cnn: 0.22117269118337893
SNR=3  BER=0.11137625
SNR=3  BER_cnn=0.06931046875

without cnn: 0.5459547557487199
with cnn: 0.17679184635422193
SNR=4  BER=0.09913078125
SNR=4  BER_cnn=0.0473478125

without cnn: 0.5221674757453598
with cnn: 0.13722380952095614
SNR=5  BER=0.089066875
SNR=5  BER_cnn=0.02940171875

without cnn: 0.502228802361915
with cnn: 0.10345070052501745
SNR=6  BER=0.080565625
SNR=6  BER_cnn=0.016325625

without cnn: 0.48615646285432546
with cnn: 0.076962381268451
SNR=7  BER=0.0735409375
SNR=7  BER_cnn=0.00782875

without cnn: 0.47212281146310614
with cnn: 0.05695558704497292
SNR=8  BER=0.06673375
SNR=8  BER_cnn=0.0032228125

without cnn: 0.4605312513574569
with cnn: 0.0430589918781817
SNR=9  BER=0.060175625
SNR=9  BER_cnn=0.00105171875

without cnn: 0.4510230238299792
with cnn: 0.03414469199605286
SNR=10  BER=0.05382171875
SNR=10  BER_cnn=0.00028359375

without cnn: 0.4427564139789542
with cnn: 0.02882533334559761
SNR=11  BER=0.047134375
SNR=11  BER_cnn=6.640625e-05


